Evaluating Mesh Reconstruction Methods for Crop Phenotyping

Phenotyping an agricultural crop is crucial for studying its entire life cycle, as it provides vital insights to improve yield and, ultimately, food production. Doing the same for crops grown on remote sites is a challenge for the specialists who cannot be available on-site. 3D reconstruction techniques offer a promising solution to this problem by enabling crop digitization, allowing specialists to access the resulting 3D crop models from anywhere at any time. In this work, we evaluate recent 3D reconstruction pipelines for crop phenotyping. We focus on 7 mesh reconstruction pipelines and measure the fidelity and consistency of their outputs qualitatively and quantitatively. Our results suggest that the meshes produced by the GGGS, PGSR, and 2DGS are preferable to the other pipelines, owing to their quantitative metrics and visually pleasing outputs. The GGGS pipeline is better than the second-best pipeline (2DGS) by about 27% on the radar chart with 5 dimensions, namely, User ratings, Chamfer distance, LPIPS, PSNR, and SSIM.

==> plots/Chamfer.csv <==
GPA,3dgstopc,2dgs,sugar,n2m,pgsr,gggs,alicevision
1,0.705,0.458,2.517,2.522,1.099,1.642,0.002
2,0.766,0.475,2.597,0.118,1.65,1.664,0.0001
3,0.772,0.447,3.022,2.954,0.755,1.653,0.0005
4,0.771,0.649,2.478,1.862,0.828,1.999,0.0005
5,0.79,0.734,2.398,1.405,0.841,2.333,0.0002
6,0.817,0.784,2.596,1.734,1.53,1.661,0.0004
7,0.829,0.439,2.904,0.114,0.756,1.121,0.0004
8,0.873,0.558,2.873,0.106,1.026,1.46,0.0001
9,0.813,0.523,3.189,2.166,0.838,1.219,0.0001
10,0.76,0.443,2.499,0.929,0.887,1.785,0.0003
11,0.725,0.389,2.867,0.108,0.526,1.207,0.0003
12,0.847,0.463,3.371,0.118,0.867,1.142,0.0003
13,0.764,0.401,2.782,0.131,1.197,1.371,0.0002
,0.787076923,0.520230769,2.776384615,1.097461538,0.984615385,1.558230769,0.000415385


==> plots/LPIPS.csv <==
GPA,3dgstopc,2dgs,sugar,n2m,pgsr,gggs,alicevision
1,0.484,0.272,0.425,0.308,0.282,0.229,0.245
2,0.501,0.276,0.393,0.287,0.285,0.206,0.24
3,0.496,0.265,0.404,0.282,0.259,0.182,0.228
4,0.484,0.257,0.379,0.27,0.264,0.164,0.208
5,0.444,0.214,0.344,0.234,0.187,0.139,0.178
6,0.46,0.199,0.353,0.256,0.253,0.145,0.189
7,0.471,0.256,0.381,0.25,0.25,0.19,0.214
8,0.465,0.253,0.361,0.242,0.293,0.169,0.204
9,0.452,0.265,0.379,0.257,0.31,0.158,0.202
10,0.45,0.255,0.366,0.239,0.306,0.158,0.202
11,0.463,0.255,0.377,0.236,0.26,0.158,0.198
12,0.466,0.284,0.419,0.239,0.264,0.155,0.207
13,0.476,0.271,0.374,0.251,0.309,0.173,0.212
,0.470153846,0.255538462,0.381153846,0.257769231,0.270923077,0.171230769,0.209769231


==> plots/PSNR.csv <==
GPA,3dgstopc,2dgs,sugar,n2m,pgsr,gggs,alicevision
1,12.397,14.057,13.66,12.335,14.7,15.254,11.727
2,12.24,13.977,13.79,12.052,14.589,15.149,11.546
3,12.242,14.08,13.657,12.295,14.712,15.22,11.659
4,12.451,14.016,13.7,11.435,14.47,15.058,11.801
5,12.713,14.8,14.144,13.628,14.819,15.301,13.066
6,12.859,14.715,14.148,12.726,14.766,15.305,12.628
7,12.15,13.884,13.706,12.149,14.402,15.105,11.616
8,12.534,14.209,13.864,12.727,14.582,15.121,11.959
9,12.316,13.829,13.305,12.551,14.163,15.027,12.042
10,12.049,13.769,13.411,13.086,14.273,15.012,12.088
11,12.167,13.997,13.399,12.618,14.487,15.101,12.017
12,11.499,13.65,12.924,12.701,14.26,14.894,11.879
13,12.261,14.063,13.729,12.552,14.59,15.138,11.902
,12.29830769,14.08046154,13.649,12.52730769,14.52407692,15.12961538,11.99461538


==> plots/SSIM.csv <==
GPA,3dgstopc,2dgs,sugar,n2m,pgsr,gggs,alicevision
1,0.813,0.866,0.848,0.837,0.866,0.886,0.828
2,0.808,0.865,0.851,0.829,0.866,0.885,0.838
3,0.808,0.867,0.85,0.845,0.867,0.886,0.834
4,0.816,0.87,0.856,0.828,0.868,0.887,0.837
5,0.773,0.841,0.821,0.828,0.836,0.853,0.813
6,0.784,0.85,0.831,0.832,0.841,0.863,0.818
7,0.804,0.861,0.847,0.83,0.861,0.882,0.828
8,0.804,0.864,0.849,0.838,0.855,0.884,0.837
9,0.796,0.855,0.841,0.834,0.844,0.878,0.827
10,0.79,0.852,0.838,0.843,0.842,0.875,0.821
11,0.787,0.849,0.833,0.823,0.85,0.871,0.816
12,0.787,0.848,0.83,0.822,0.849,0.87,0.815
13,0.791,0.857,0.843,0.84,0.853,0.878,0.826
,0.797,0.857307692,0.841384615,0.833,0.853692308,0.876769231,0.826


==> plots/Spyder.csv <==
GPA,FinalRank,Chamfer Distance,LPIPS,PSNR,SSIM,Method,FR,CR,LR,PR,SR,FinalRankr,Chamfer Distancer,LPIPSr,PSNRr,SSIMr,TotalPoints,Area Proportion,AreaValue
1,4.43125,0.520230769,0.255538462,14.08046154,0.857307692,2DGS,3,2,3,3,2,5,6,5,5,6,27,145,18.4021938
2,4.18125,0.000415385,0.209769231,11.99461538,0.826,Alicevision,4,1,2,7,6,4,7,6,1,2,20,86,10.9144046
3,4.84375,0.984615385,0.270923077,14.52407692,0.853692308,PGSR,2,4,5,2,3,6,4,3,6,5,24,114,14.46793168
4,5.21875,1.558230769,0.171230769,15.12961538,0.876769231,GGGS,1,6,1,1,1,7,2,7,7,7,30,175,22.20954424
5,3.99375,1.097461538,0.257769231,12.52730769,0.833,NeRF2Mesh,5,5,4,5,5,3,3,4,3,3,16,51,6.47249575
6,3.5125,2.776384615,0.381153846,13.649,0.841384615,SuGaR,6,7,6,4,4,2,1,2,4,4,13,36,4.56882053
7,1.81875,0.787076923,0.470153846,12.29830769,0.797,3DGStoPC,7,3,7,6,7,1,5,1,2,1,10,15,1.903675221
,,,,,,,,,,,,,,,,,,,
,3,2,3,3,2,,0,0,0,0,0,,,,,,,,
,4,1,2,7,6,,0,0,0,0,0,,,,,,,,
,2,4,5,2,3,,0,0,0,0,0,,,,,,,,
,1,6,1,1,1,,0,0,0,0,0,,,,,,,,
,5,5,4,5,5,,0,0,0,0,0,,,,,,,,
,6,7,6,4,4,,0,0,0,0,0,,,,,,,,
,7,3,7,6,7,,0,0,0,0,0,,,,,,,,


==> plots/Userstudydata.csv <==
GPA,Leaf Color,Stem Quality,Veins Visibility,Soil Detail,Branch Quality,Edge Artifacts,Method,FinalRank
1,4.53125,4.90625,4.53125,3.6875,4.5,2,2DGS,4.43125
2,3.28125,4.0625,4.34375,5.46875,3.75,14,Alicevision,4.18125
3,4.9375,5,4.21875,5,5.0625,6,PGSR,4.84375
4,4.53125,4.9375,5.40625,5.78125,5.4375,-2,GGGS,5.21875
5,5.46875,3.375,4.8125,2.34375,3.96875,-8,NeRF2Mesh,3.99375
6,3.5625,3.6875,3.15625,3.375,3.78125,-4,SuGaR,3.5125
7,1.6875,2.03125,1.53125,2.34375,1.5,28,3DGStoPC,1.81875

